Influence Functions for Machine Learning: Nonparametric Estimators for Entropies, Divergences and Mutual Informations

We propose and analyze estimators for statistical functionals of one or more distributions under nonparametric assumptions. Our estimators are based on the theory of influence functions, which appear in the semiparametric statistics literature. We show that estimators based either on data-splitting or a leave-one-out technique enjoy fast rates of convergence and other favorable theoretical properties. We apply this framework to derive estimators for several popular information theoretic quantities, and via empirical evaluation, show the advantage of this approach over existing estimators.

==> aistats-rebuttal.txt <==
We thank all reviewers for the helpful feedback. We address reviewer 1,2,3 by R1, R2 and R3.

R1: Motivation
Estimators of Divergences are popular in ML. Poczos et al treat the divergence as a dissimilarity metric between objects naturally treated as distributions (such as images) to perform classification. Estimators for Mutual Information are used in learning tree structured graphical models in Liu et al. ICA, Experiment Design, Feature selection etc also use estimators for these quantities.  We have cited all these work in the introduction. Conditional Divergences are useful for conditional two sample testing such as the one we have given in the introduction-comparing two solar panels operating in different environments.
That said, our objective really was to present a framework for estimating *any* functional. We chose Divergenes/MIs as examples in Table 1 because they are popular in ML applications. But you could use this for your favorite functional.

R1: KL vs Tsallis
Which one to use is really a matter of design. It depends on the practioner's preference and the problem. We chose the Conditional Tsallis only because we felt that pedagogically it was the best example to illustrate the technique. Our goal here is neither to champion the Conditional Tsallis Divergence nor compare the relative merits/demerits of each Divergence/MI. Rather we wish to present a method to estimate these quantities and characterize its theoretical properties.

R2: Gateaux vs Hadamard
Yes you are correct. In fact, we are actually assuming that the functionals are Frechet differentiable in the L2 metric which is stronger than Hadamard. This is implied by the functional Taylor Expansion-eq8. All three derivatives co-incide so we just need to compute the Gateaux Derivative. We did not explicitly state it in the paper as the rates came from the functional Taylor expansion and we felt that it was sufficient to convey the idea. But in retrospect we agree we should make this clear.

R2: Data splitting
We can just reverse the role of the two samples and then average. If conditional on the "training sample" (ie the data split where we estimated the densities), our original estimator is asymptotically linear, then the average is unconditionally asymptotically linear and regular and thus (semiparametric) efficient. Thus it has the optimal asymptotic constant. We shall update the paper with this modification.

R3: Nguyen et al
Thanks, we are familiar with this paper and have cited it in many of our earlier works. As for differences, their framework only applies to f-divergences whereas ours works for a broader class of functionals. So in addition to novelty, there is also wider applicability. In contrast to our setting, they assume that the likelihood ratio is in an RKHS. They also need to solve an N-dim QP, where N is the sample size. This can be challenging for large N. We shall cite this paper and clarify the differences.

